Moir\'e Pattern of Rotated Sierpi\'nski Gaskets

We study the moir\'e pattern formed by the intersection of a planar Sierpi\'nski gasket and a copy rotated about its centre. At every resonant angle, we prove that the intersection is of finite type and compute its Hausdorff and Minkowski dimensions from an explicit finite matrix; for Lebesgue-almost every angle, we bound its upper Minkowski dimension by $\overline{\dim}_{\mathrm B}(\mathcal S_\theta)\le 2\dim_{\mathrm H}(S)-2$. Finally, we conjecture that both dimensions equal this bound at every non-resonant angle. Sections 2 and 3 are formalised in Lean.

==> numerics/survivor_plot.dat <==
depth pi_four pi_six pi_twelve atan_sqrt3_half
0 1 1 1 1
1 2.66666666667 2.66666666667 2.66666666667 2.66666666667
2 1.18518518519 4.14814814815 4.14814814815 2.37037037037
3 2.10699588477 3.16049382716 5.26748971193 3.16049382716
4 2.5752171925 3.27754915409 4.56515775034 2.45816186557
5 2.60122948737 3.53767210283 4.26601635929 2.13300817965
6 2.49718030788 3.23708558429 4.27757737924 2.58966846743
7 2.42524507267 3.46316775208 4.48053750714 2.37386276181
8 2.42981238919 3.58991078554 4.39375849324 2.5622645683
9 2.39327385703 3.55844704951 4.35011524649 2.48056035054
10 2.41334749507 3.46980727702 4.4504834367 2.61363278251
11 2.42467494126 3.43071255125 4.45960553938 2.49725079116
12 2.42614517026 3.44265259285 4.4677140751 2.62199749449
13 2.42008604467 3.44974137377 4.43718083438 2.5500602289
14 2.41632824274 3.46773834085 4.44342917014 2.58029865378
15 2.41929302428 3.46835632961 4.44729746689 2.542343192
16 2.41748860139 3.47581913063 4.44880984446 2.53599642133
17 2.41992153981 3.48218463702 4.44843744804 2.53575382283
18 2.41808719987 3.48178597197 4.44856072173 2.53489159378
19 2.41854626177 3.48181847868 4.45054897254 2.53183565777
20 2.41880312753 3.48163290047 4.45091850109 2.53121306185

